Compressible solved-volatility stochastic fluid thermodynamics: source-consistent energy, finite-correlation reservoirs, entropy admissibility and boundary conditions

A variable-density thermodynamic extension is developed for the solved-volatility stochastic-fluid formulation of arXiv:2607.25536. Source-inclusive stochastic transport separates mass, momentum and total-energy conservation into time-evolution partial differential equations and martingale compatibility constraints. Density and temperature are the primitive thermodynamic fields: mass conservation determines density, internal energy determines temperature, and the equation of state determines pressure evolution along stochastic particle paths. The resolved kinetic-energy identity is combined with a finite-correlation reservoir, Green--Kubo calibration, an equilibrium counterterm and adjoint resolved-unresolved exchange. A stochastic Gibbs identity and Gaussian relative entropy yield a conditional entropy-admissibility result for a Hencky-reservoir formulation. Equation-of-state pressure fluctuations are distinguished from mechanical stress impulses; regular finite-Mach fluctuations produce no independent white-noise bulk pressure impulse, while fast mechanical pressure is represented by a causal finite-correlation carrier. Conservative boundary conditions and a calorically perfect ideal-gas specialization are given. In the zero-volatility limit, the classical compressible Navier--Stokes--Fourier equations are recovered. A frozen descriptor analysis identifies a mixed hyperbolic--parabolic drift subsystem coupled to algebraic martingale constraints, with closure-dependent elliptic blocks and a singular low-Mach pressure limit. Canonical calculations verify the pressure carrier, acoustic dispersion, viscous-thermal energy balance and low-Mach scaling. Nonlinear well-posedness, shock admissibility and developed turbulence are not claimed.

==> C-LIM-TEST-01_RESULTS.json <==
{
  "symbolic_dispersion_residual": "0",
  "acoustic_low_k_max_relative_error": 7.988569362852462e-08,
  "thermal_low_k_max_relative_error": 2.28041479965603e-08,
  "viscous_thermal_ledger_max_abs_error": 1.2892505117553495e-09,
  "viscous_thermal_ledger_max_relative_error": 1.2892505117553495e-05,
  "energy_monotonicity_violation": 0.0,
  "low_mach_scaled_frequency_max_error_last10": 2.789244970546889e-07,
  "stochastic_gibbs_martingale_max_abs_residual": 0.0,
  "stochastic_volume_drift_max_abs_residual": 0.0,
  "stochastic_acoustic_curvature_max_abs_residual": 6.938893903907228e-18,
  "pressure_state_time_exponent": -0.5,
  "pressure_impulse_time_exponent": 0.5,
  "pressure_typing_time_exponent_gap": 1.0,
  "criteria": {
    "symbolic_dispersion": true,
    "acoustic_asymptotics": true,
    "thermal_asymptotics": true,
    "energy_ledger": true,
    "energy_monotonicity": true,
    "low_mach_scaling": true,
    "stochastic_gibbs": true,
    "stochastic_volume_drift": true,
    "stochastic_acoustic_curvature": true,
    "pressure_channels_are_distinct": true
  },
  "overall_pass": true
}

==> C-LIM-TEST-01_VALIDATION.txt <==
C-LIM/TEST-01 validation
============================

Ideal-gas dispersion polynomial:
c_T**2*chi*k**4 + c_T**2*gamma*k**2*lambda + chi*k**4*lambda*nu_L + chi*k**2*lambda**2 + k**2*lambda**2*nu_L + lambda**3

symbolic_dispersion_residual: 0
acoustic_low_k_max_relative_error: 7.988569362852462e-08
thermal_low_k_max_relative_error: 2.28041479965603e-08
viscous_thermal_ledger_max_abs_error: 1.2892505117553495e-09
viscous_thermal_ledger_max_relative_error: 1.2892505117553495e-05
energy_monotonicity_violation: 0.0
low_mach_scaled_frequency_max_error_last10: 2.789244970546889e-07
stochastic_gibbs_martingale_max_abs_residual: 0.0
stochastic_volume_drift_max_abs_residual: 0.0
stochastic_acoustic_curvature_max_abs_residual: 6.938893903907228e-18
pressure_state_time_exponent: -0.5
pressure_impulse_time_exponent: 0.5
pressure_typing_time_exponent_gap: 1.0
overall_pass: True

Criteria:
  symbolic_dispersion: PASS
  acoustic_asymptotics: PASS
  thermal_asymptotics: PASS
  energy_ledger: PASS
  energy_monotonicity: PASS
  low_mach_scaling: PASS
  stochastic_gibbs: PASS
  stochastic_volume_drift: PASS
  stochastic_acoustic_curvature: PASS
  pressure_channels_are_distinct: PASS

Interpretation:
  The deterministic linear NSF acoustic and viscous-thermal limits pass.
  The one-channel stochastic Gibbs acoustic-curvature identity passes.
  The test also proves that the thermodynamic pressure-state martingale
  coefficient and the mechanical pressure-impulse coefficient have
  different time dimensions and must use different symbols.


==> C-PRES-01_RESULTS.json <==
{
  "ideal_gas_bulk_modulus_symbolic_residual": "0",
  "max_energy_identity_abs_residual": 5.820766091346741e-11,
  "max_energy_identity_relative_residual": 1.2212453270876722e-15,
  "minimum_entropy_production_sample": 1.2031748597720292e-12,
  "max_coupled_pair_energy_relative_residual": 3.101355023026338e-16,
  "low_frequency_relative_error": 9.9999999995e-06,
  "high_frequency_scaled_amplitude": 0.9999999999500002,
  "fast_relaxation_max_relative_error_first_10": 2.9696840072529606e-07,
  "pressure_carrier_covariance_channel_count": 1
}


==> C-PRES-01_VALIDATION.txt <==
C-PRES-01 finite-correlation pressure-carrier validation
ideal-gas bulk-modulus symbolic residual: 0
max carrier-energy identity absolute residual: 5.8207660913467407e-11
max carrier-energy identity relative residual: 1.2212453270876722e-15
minimum sampled relaxation entropy production: 1.2031748597720292e-12
max coupled pressure-pair energy relative residual: 3.1013550230263382e-16
low-frequency transfer relative error: 9.9999999995000007e-06
high-frequency scaled amplitude (target 1): 9.9999999995000022e-01
fast-relaxation relative error (smallest tau samples): 2.9696840072529606e-07


==> C-TYPE-01_RESULTS.json <==
{
  "inviscid_eigen_max_abs_error": 1.0190492755571723e-15,
  "one_channel_covariance_rank": 1,
  "three_channel_covariance_rank": 3,
  "parallel_source_free_constraint_norm_for_nonzero_test_mode": 0.7770636589109029,
  "transverse_source_free_constraint_norm": 4.7581426130948394e-17,
  "transverse_drift_reduction_residual": 1.001766421528716e-33,
  "compensated_martingale_constraint_residual": 0.0,
  "criteria": {
    "inviscid_acoustic_entropy_branches": true,
    "one_channel_rank_one": true,
    "three_channels_span_space": true,
    "parallel_nontrivial_mode_requires_source": true,
    "transverse_mode_satisfies_source_free_constraint": true,
    "transverse_drift_recovers_NSF": true,
    "compensating_source_closes_constraint": true
  },
  "overall_pass": true
}

==> C-TYPE-01_VALIDATION.txt <==
C-TYPE-01 descriptor-symbol verification
========================================

inviscid_eigen_max_abs_error: 1.0190492755571723e-15
one_channel_covariance_rank: 1
three_channel_covariance_rank: 3
parallel_source_free_constraint_norm_for_nonzero_test_mode: 0.7770636589109029
transverse_source_free_constraint_norm: 4.7581426130948394e-17
transverse_drift_reduction_residual: 1.001766421528716e-33
compensated_martingale_constraint_residual: 0.0
overall_pass: True

Criteria:
  inviscid_acoustic_entropy_branches: PASS
  one_channel_rank_one: PASS
  three_channels_span_space: PASS
  parallel_nontrivial_mode_requires_source: PASS
  transverse_mode_satisfies_source_free_constraint: PASS
  transverse_drift_recovers_NSF: PASS
  compensating_source_closes_constraint: PASS

Interpretation:
  The resolved fields have finite variation at fixed position.
  The drift PDE is coupled to a martingale compatibility block.
  In a source-free frozen comparison, nontrivial modes must be
  transverse to the base volatility; beta != 0 requires a
  compensating algebraic impulse/closure source.


==> README_SOURCE_v2.3.txt <==
Source package for:
Compressible solved-volatility stochastic fluid thermodynamics:
source-consistent energy, finite-correlation reservoirs, entropy admissibility and boundary conditions

Version: arXiv v2.3
Main TeX file: Compressible_Solved_Volatility_Thermodynamics_arXiv_v2.3.tex

The resolved Eulerian coefficient fields are finite variation at fixed position.
The primary stochastic conservation laws are written as drift evolution PDEs plus martingale compatibility constraints.

Included verification scripts:
- verify_ideal_gas_specialization.py
- verify_principal_symbol_structure.py
- verify_pressure_carrier_closure.py
- verify_canonical_limits.py


==> ideal_gas_specialization_verification.txt <==
FINITE-VARIATION IDEAL-GAS CHANNEL CHECKS: PASS
Pressure drift equation residual: 0
Pressure martingale constraint residual: 0
Deterministic pressure limit residual: 0

